Approximate Agreement under Mobile Byzantine Faults

In this paper we address Approximate Agreement problem in the Mobile Byzantine faults model. Our contribution is threefold. First, we propose the the first mapping from the existing variants of Mobile Byzantine models to the Mixed-Mode faults model.This mapping further help us to prove the correctness of class MSR (Mean-Subsequence-Reduce) Approximate Agreement algorithms in the Mobile Byzantine fault model, and is of independent interest. Secondly, we prove lower bounds for solving Approximate Agreement under all existing Mobile Byzantine faults models. Interestingly, these lower bounds are different from the static bounds. Finally, we propose matching upper bounds. Our paper is the first to link the Mobile Byzantine Faults models and the Mixed-Mode Faults models, and we advocate that a similar approach can be adopted in order to prove the correctness of other classical distributed building blocks (e.g. agreement, clock synchronization, interactive consistency etc) under Mobile Byzantine Faults model.

==> latex8.txt <==
========== file:  LATEX.TXT =======================

The following files contain the LaTeX macros necessary for you to format 
your paper based on the instructions/measurements in the INSTRUCT.TXT 
attachment in our standard author kit for 8.5 x 11-inch proceedings. 
The files appear in the following order:

latex8.sty -- the style file
latex8.tex -- the main macro set
latex8.bib -- the sample bibliography macros
latex8.bst -- the bibliography main macro set
latex8ps.txt -- this file, when printed out, will give you a sample 
of how your paper should look when it's finished. This file is in a 
separate attachment from the first four LaTeX files. Remember to save 
it as a .ps file and strip out any extraneous lines at the top of the 
file to enable successful printing.

Note that both current versions of LaTeX, 2e and 2.09, have the same 
macros -- refer to the start of the latex8.sty file for the opening 
statement for each. 


